WISDOM Project -- XVI. The link between circumnuclear molecular gas reservoirs and active galactic nucleus fuelling

We use high-resolution data from the millimetre-Wave Interferometric Survey of Dark Object Masses (WISDOM) project to investigate the connection between circumnuclear gas reservoirs and nuclear activity in a sample of nearby galaxies. Our sample spans a wide range of nuclear activity types including radio galaxies, Seyfert galaxies, low-luminosity active galactic nuclei (AGN) and inactive galaxies. We use measurements of nuclear millimetre continuum emission along with other archival tracers of AGN accretion/activity to investigate previous claims that at, circumnuclear scales (<100 pc), these should correlate with the mass of the cold molecular gas. We find that the molecular gas mass does not correlate with any tracer of nuclear activity. This suggests the level of nuclear activity cannot solely be regulated by the amount of cold gas around the supermassive black hole (SMBH). This indicates that AGN fuelling, that drives gas from the large scale galaxy to the nuclear regions, is not a ubiquitous process and may vary between AGN type, with timescale variations likely to be very important. By studying the structure of the central molecular gas reservoirs, we find our galaxies have a range of nuclear molecular gas concentrations. This could indicate that some of our galaxies may have had their circumnuclear regions impacted by AGN feedback, even though they currently have low nuclear activity. On the other hand, the nuclear molecular gas concentrations in our galaxies could instead be set by secular processes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
